Design and Analysis of Machine Learning Exchange-Correlation Functionals via Rotationally Invariant Convolutional Descriptors

In this work we explore the potential of a new data-driven approach to the design of exchange-correlation (XC) functionals. The approach, inspired by convolutional filters in computer vision and surrogate functions from optimization, utilizes convolutions of the electron density to form a feature space to represent local electronic environments and neural networks to map the features to the exchange-correlation energy density. These features are orbital free, and provide a systematic route to including information at various length scales. This work shows that convolutional descriptors are theoretically capable of an exact representation of the electron density, and proposes Maxwell-Cartesian spherical harmonic kernels as a class of rotationally invariant descriptors for the construction of machine-learned functionals. The approach is demonstrated using data from the B3LYP functional on a number of small-molecules containing C, H, O, and N along with a neural network regression model. The machine-learned functionals are compared to standard physical approximations and the accuracy is assessed for the absolute energy of each molecular system as well as formation energies. The results indicate that it is possible to reproduce B3LYP formation energies to within chemical accuracy using orbital-free descriptors with a spatial extent of 0.2 A. The findings provide empirical insight into the spatial range of electron exchange, and suggest that the combination of convolutional descriptors and machine-learning regression models is a promising new framework for XC functional design, although challenges remain in obtaining training data and generating models consistent with pseudopotentials.

==> cover_letter.txt <==
%auto-ignore

Please find enclosed a manuscript entitled "Design and Analysis of Machine Learning Exchange-Correlation Functionals via Rotationally Invariant Convolutional Descriptors". We are submitting this work for exclusive publication in Physical Review X. This work introduces a novel framework that combines convolutional approaches from computer vision with neural networks from machine learning to establish a systematically improvable model space and regression model for linking the electron density to the exchange-correlation (XC) energy density. The approach is demonstrated via application to the hybrid-level calculations of small molecules containing C,H,O,N atoms, leading to a generally improvable orbital-free approximation of the hybrid-level XC energy. The work identifies some key challenges that need to be addressed before this approach can be compatible or competitive with existing XC approximations in practical calculations, and establishes metrics that will be generally useful for other machine-learning approaches for XC functional design. More importantly, the model leads to new data-driven insights about the underlying physics. Specifically, this work demonstrates empirically that the XC energy from a the hybrid-level B3LYP functional, which is technically fully non-local, can be approximated to chemical accuracy using a model space localized to 0.2 Angstrom (or less) for the small molecule systems investigated. This remarkable fact would be difficult or impossible to obtain with other existing approaches. Furthermore, the results of this work provide a new perspective on the decades-long challenges in establishing a systematically-improvable XC functional by elucidating the role of error cancellation in XC functional accuracy. The work shows that while cancellation of error reduces the overall magnitude of errors, it does so in a non-systematic way, providing a new perspective on why the goal of systematic improvability has been so difficult to achieve despite decades of XC functional design. These ideas are commonly discussed qualitatively in the XC functional design community, and this work provides a quantitative validation.

We feel that this work is well-suited for publication in PRX since it fits several of the key criteria. The work establishes a new connection between the fields of computer vision, machine-learning, and electronic structure theory. This connection is also valid more broadly in physics, since the work presents a new framework for systematically building connections between rotationally-invariant 3D fields and a corresponding spatially-resolved property. Given the key role of rotational symmetry in physics, the work is relevant to a wide range of physical data. Further, this work is expected to push the established field of XC functional design in a new direction. Machine learning approaches are increasingly employed in conjunction with DFT, with the typical goal of accelerating calculations. This works shows that machine learning techniques can also be used to improve the accuracy of DFT, and provides a new empirical route to investigating this complex physical phenomenon. We believe that this paradigm of systematically improvable machine-learning models, in conjunction with increasing amounts of available data, provides an exciting new perspective on the challenging problem of XC functional design.

We confirm that this manuscript has not been published elsewhere and is not under consideration by any other journal, though it will soon be posted to ArXiV to solicit feedback prior to official publication. All authors agree with submission to PRX, and we have no conflicts of interest to declare. We suggest the following referees have suitable expertise to competently review content and impact of this work:

Kieron Burke
Axel Becke
David Sherrill
Karsten Jacobsen
John Kitchin
Andrew Peterson

We appreciate your consideration of this paper, and would be happy to correspond further via email as necessary. You may reach me at andrew.medford@chbe.gatech.edu.


Topics:
Atomic and Molecular Physics, Chemical Physics, Interdisciplinary Physics, Computational Physics, Physical Chemistry

100 words:
This work is will push the established field of exchange-correlation functional design for density functional theory (DFT) in a new direction. This works shows that machine learning techniques can not only accelerate, but also improve the accuracy of DFT. The results also provide a novel empirical route to gain physical insight into the nature of the exchange-correlation interaction. Further, the work establishes a fruitful analogy between the fields of electronic structure theory and computer vision; this connection is also valid more broadly in physics, since it can apply to any rotationally-invariant 3D field with a corresponding spatially-resolved property.

==> notes.txt <==
%auto-ignore

\section{Results and Discussion}
\subsection{Convolutional reformulation of DFT}
The basic formalism of DFT establishes that the exact ground-state energy can be written as functional of the electron density:

\begin{equation}
\label{eq:DFT}
E_{GS}[\density] = T[\density] + J[\density] + E_{ext}[\density] + E_{xc}[\density]
\end{equation}

where \density is the ground-state electron density, $E_{GS}$ is the ground-state energy, $T$ is the kinetic energy functional, $J$ is the classical Coulomb self-energy (or Hartree energy) functional, $E_{ext}$ is the energy due to the external potential (e.g. atomic nuclei), and $E_{xc}$ is the exchange-correlation functional that accounts for electron exchange and multi-body correlation. Of these, $T$, $J$, and $E_{xc}$ are independent of the external potential and are hence considered ``universal'' functionals, while $E_{ext}$ depends on the atomic coordinates of a chemical system. Furthermore, both $J$ and $E_{ext}$ are known exactly:

\begin{equation}
J[\density] = \frac{1}{2} \int_{\mathbb{R}^3} \int_{\mathbb{R}^3} \frac{\rho(\vec{x}_1)\rho(\vec{x}_2)}{|\vec{x}_1 - \vec{x}_2|} \mathrm{d}^3\vec{x}_1 \mathrm{d}^3 \vec{x}_2
\end{equation}

\begin{equation}
E_{ext}[\density] = \int_{\mathbb{R}^3} V_{ext}(\vec{x}) \density \mathrm{d}^3 \vec{x}
\end{equation}

where $V_{ext}(\vec{x})$ is the external potential due to atomic nuclei (or other charges). Hence, the challenge is to determine the kinetic energy functional, $T[\density]$, and the exchange-correlation functional, $E_{xc}[\density]$. The Kohn-Sham formalism provides a highly accurate approximation for the kinetic energy, but requires the use of single-particle orbitals and is hence more computationally complex than orbital-free approaches that depend only on density. While numerous orbital-free kinetic energy approximations exist, none are as accurate as the Kohn-Sham approach. Furthermore, the exchange-correlation functional has proven even more difficult to approximate. Despite over five decades of research and hundreds of approximations, none are systematically improvable or comparable to the accuracy of wavefunction theories.

One prospect is to seek machine learning approaches that approximate $T[\density]$ and $E_{xc}[\density]$ based on data obtained from exact or higher-level (e.g. hybrid, RPA) calculations. However, the formulation in Equation \ref{eq:DFT} is not a convenient representation for typical machine learning approaches. Here we reformulate $T[\density]$ and $E_{xc}[\density]$ as functions of density convolutional operators without loss of generality. The first step is to consider spatially-resolved kinetic or exchange-correlation energy densities:

\begin{equation}
\label{eq:xcdensity}
E_{xc}[\density] = \int_{\mathbb{R}^3} \epsilon[\density](\vec{x}) \mathrm{d}^3 \vec{x}
\end{equation}

\begin{equation}
\label{eq:kineticdensity}
T[\density] = \int_{\mathbb{R}^3} \tau[\density](\vec{x}) \mathrm{d}^3 \vec{x}
\end{equation}

where $\epsilon[\density](\vec{x})$ and $\tau[\density](\vec{x})$ are the exchange-correlation and kinetic energy densities defined at each point $\vec{x}$ in space. 

Next, consider a finite-difference representation of the electron density:
\begin{equation}
\density = \fddens{i}{j}{k}
\end{equation}
where the density is represented on a 3D grid and $i$, $j$, $k$ are indices along the (x,y,z) Cartesian axes, and each voxel has dimensions of $h_x$, $h_y$, $h_z$ \AA{} and a corresponding volume of $v = h_x h_y h_z$ \AA{}$^3$; for simplicity we consider only $h_x = h_y = h_z = h$. The finite difference representation is chosen because it is intuitive and convenient for convolutions, is commonly used in solid-state codes, and systematically converges to the exact density in the limit of $h_i \rightarrow 0$. The kinetic and exchange correlation energies can also be written in terms of a finite difference basis:

\begin{equation}
\label{eq:fdeps}
\epsilon[\density](\vec{x}) = \epsilon^{lmn}(\fddens{i}{j}{k})
\end{equation}

\begin{equation}
\label{eq:fdtau}
\tau[\density](\vec{x}) = \tau^{lmn}(\fddens{i}{j}{k})
\end{equation}
where we have exploited the fact that a functional becomes a function when represented in a numerical basis (i.e. the kinetic/XC energy density at each grid point is a function of the value of the electron density at every grid point).

Finally, we introduce the concept of density convolutions, $\lambda_q^{ijk}$:
\begin{equation}
\lambda_q^{ijk} = (C_q \ast \rho)^{ijk}
\end{equation}
where $C_q$ is an arbitrary convolution stencil of size $n_x \times n_y \times n_z$. For simplicity we will restrict discussion to the case where $n_x = n_y = n_z = n$, and $n$ is odd, such that we can define the range $r_q$ of a convolution kernel $C_q$ as $r_q = h(n-1)/2$. Furthermore, we consider only the case of periodic boundary conditions in order to avoid issues of padding so that $\lambda_q^{ijk}$ is always the same size as $\rho^{ijk}$. The restriction to periodic boundary conditions is a minor limitation, considering that any finite system can be represented as a periodic system with sufficient vacuum padding. Considering a set of multiple convolutional kernels produces a set of $N_d$ local ``descriptors'' for a point $ijk$ in space, which capture information out to a distance of a total range $R = max(r_q)$. In the limit of $R \rightarrow \infty$ and $N_d \rightarrow n^3$ the full non-local density can be recovered by using $n^3$ identity kernels with a total range $R$ equal to half the system size (such that $n$ of the convolution kernel is equal to the number of grid points in each direction of the system):

\begin{equation}
\lambda_{ijk}^{lmn} = (\delta_{ijk} \ast \rho)^{lmn} = \rho^{ijk}
\end{equation}
where $\delta_{ijk} = 1$ if $ijk = lmn$, 0 otherwise. Substitution into Equations \ref{eq:fdeps}-\ref{eq:fdtau} yields:

\begin{equation}
\label{eq:fdepsexact}
\epsilon^{lmn}(\fddens{i}{j}{k}) = \epsilon^{lmn}(\lambda_{ijk}^{lmn})
\end{equation}

\begin{equation}
\label{eq:fdtauexact}
\tau^{lmn}(\fddens{i}{j}{k}) = \tau^{lmn}(\lambda_{ijk}^{lmn})
\end{equation}
the advantage of these expressions is that they are a system-independent mapping between a local electronic environment (as characterized by its convolutional descriptors) and a corresponding energy density, although they are no more efficient or practical than Equations \ref{eq:fdeps}-\ref{eq:fdtau} since they still require a fully non-local 6-dimensional evaluation of the energy functional. However, Equations \ref{eq:fdepsexact} and \ref{eq:fdtauexact} provide a natural starting point for establishing controlled approximations to the kinetic and XC energy densities based on sets of descriptors $\lambda_{q}^{lmn}$ where $R$ is significantly smaller than the system size and $N_d << n^3$. 

\begin{equation}
\label{eq:fdeps}
\epsilon^{lmn}(\fddens{i}{j}{k}) \approx \epsilon^{lmn}(\lambda_q^{lmn})
\end{equation}

\begin{equation}
\label{eq:fdtau}
\tau^{lmn}(\fddens{i}{j}{k}) \approx \tau^{lmn}(\lambda_q^{lmn})
\end{equation}
These descriptor sets can be obtained via machine learning approaches (e.g. convolutional neural networks), physical intuition (e.g. symmetry or length scales), or combinations thereof. Furthermore, the descriptors are computed using convolutions, which can be efficiently implemented with $\mathcal{O}(N\log{}(N))$ scaling, meaning that convolutional descriptor functionals will scale roughly as $N_d N\log{}(N)$ where $N_d$ is the number of descriptors and $N$ is the total number of grid points ($n^3$).

\begin{figure}
\missingfigure{Convolutional DFT schematic (AJM)}
\caption{Schematic showing region of convolutional kernels compared to total electron density domain.}
\label{fig:convDFT}
\end{figure}

Although this reformulation holds for both kinetic and exchange-correlation functionals, the remainder of the work focuses on the XC functional. We show that the common ``local density approximation'' (LDA) and ``generalized gradient approximation'' (GGA) families of approximations can easily be expressed in the convolutional reformulation, and further utilize physical arguments to establish that the XC convolutional descriptors should have a finite length scale and spherical symmetry, which significantly reduces the information content necessary for a complete description of the exchange-correlation properties of an electronic environment. The subsequent section will then utilize this descriptor set in conjunction with machine-learning techniques of PCA and Gaussian processes in order to construct an orbital-free ``surrogate'' functional that reproduces the non-local exact exchange behavior of the PBE0 hybrid functional.

%\subsection{Classes of Convolutional XC Functionals}

In this section several novel classes of XC functionals based on families of convolutional kernels will be introduced. However, it is useful to first demonstrate that the two most common classes of orbital-free XC functionals, LDA and GGA, are easily reformulated in terms of convolutional descriptors. For example, the LDA functional approximates the exchange-correlation energy at a point $\vec{x}$ with the XC energy of the homogenous electron gas with density equivalent to that point:

\begin{equation}
\epsilon_{LDA}[\density](\vec{x}) = \epsilon_{HEG}(\density)
\end{equation}
or, in a finite-difference notation:
\begin{equation}
\epsilon_{LDA}^{lmn}(\rho^{ijk}) = \epsilon_{HEG}^{lmn}(\rho^{lmn}) = \epsilon_{HEG}^{lmn}(\lambda_0^{lmn})
\end{equation}
It is trivial to convert this to the convolutional framework since there is a single ``descriptor'', $\lambda_0^{lmn} = (\delta_{lmn} \ast \rho)^{lmn} = \rho^{lmn}$. In the case of GGA functionals the XC energy density depends on the density and its gradient:
\begin{equation}
\epsilon_{GGA}[\density](\vec{x}) = \epsilon_{GGA}(\density, \nabla \density)
\end{equation}
or, in a finite-difference notation:
\begin{equation}
\epsilon_{GGA}^{lmn}(\rho^{ijk}) = \epsilon_{GGA}^{lmn}(\rho^{lmn}, \nabla \rho^{lmn}) = \epsilon_{GGA}^{lmn}(\lambda_0^{lmn}, \lambda_1^{lmn})
\end{equation}
where $\lambda_0^{lmn} = \rho^{lmn}$ as before, and $\lambda_1^{lmn} = (\nabla_1 \ast \rho)^{lmn}$ where $\nabla_1$ is the finite difference stencil corresponding to the gradient, as defined in Appendix \ref{sec:stencilderivs}. This pattern can be generalized to higher-order derivatives to produce a class of convolutional XC functionals based on differential stencils:

\begin{equation}
\label{eq:diff_class}
\epsilon_{\nabla N}^{lmn}(\fddens{i}{j}{k}) \approx \epsilon^{lmn}(\nabla_0^{lmn}, \nabla_1^{lmn}, \nabla_2^{lmn}, ... \nabla_N^{lmn}) =  \epsilon^{lmn}(\nabla_q^{lmn})
\end{equation}
where $\nabla_q^{ijk} = (\nabla_q \ast \rho)^{ijk}$ and $\nabla_q$ is the $q^{\mathrm{th}}$ derivative finite difference stencil, with $\nabla_0 \equiv \delta_{ijk}$. Thus,  $\epsilon_{\nabla 0}^{lmn}$ corresponds to any fully local functional (e.g. LDA) and $\epsilon_{\nabla 1}^{lmn}$ corresponds to GGA functionals, while $\epsilon_{\nabla 2}^{lmn}$ corresponds to functionals that include the Laplacian, etc. As higher order derivatives are included longer-range information is taken into account, and hence the functional should in general become more accurate. This general class of differential functionals has been well-studied by the XC functional design community as it corresponds to a Taylor expansion approach and hence should theoretically converge to more accurate solutions as higher order derivatives are included. However, in practice numerical issues are encountered for derivatives higher than $\nabla_2^{ijk}$, and most functionals based on $\nabla_2^{ijk}$ have been abandoned for the ``meta-GGA'' approach which substitutes the kinetic energy density, $\tau^{ijk}$, for $\nabla_2^{ijk}$. Nonetheless, the convolutional reformulation provides a convenient expression (Equation \ref{eq:diff_class}) for this family of functionals.

\begin{figure}
\missingfigure{Rotational invariance figure and stencil visualization (RL)}
\caption{The rotational variation of differential and integral kernels are shown in (a), and kernels are visualized by the mid-plane of differential (b) and integral (c) stencils.}
\label{fig:rotational_invariance}
\end{figure}

\todoajm{Finish writing kernel class section}

\begin{itemize}
\item Discuss spherical symmetry
\item Introduce integral kernels (motivated from Becke XC hole paper)
\item Introduce Gaussian kernels (scale-space filtering)
\end{itemize}

\subsection{Construction of a Surrogate Hybrid Functional}
\todorl{Draft section detailing workflow of surrogate functional creation}
Walk through each step with example for PBE0 (or B3LYP) hybrid on small molecules. We should do this as a Jupyter notebook that we can publish along with the paper.

\begin{figure}
\missingfigure{Workflow schematic (RL)}
\caption{Block flow diagram illustrating overall workflow (drafted by AJM on paper)}
\label{fig:workflow}
\end{figure}

\begin{figure}
\missingfigure{Functional accuracy comparison (RL)}
\caption{Comparison of accuracy of formation energies computed with "cheap" functional (LDA/PBE) and hybrid functional (B3LYP/PBE0)}
\label{fig:accuracy_comparison}
\end{figure}

\begin{figure}
\missingfigure{Subsampling illustration (RL)}
\caption{Illustration and demonstration of how subsampling routine works in PC space}
\label{fig:subsampling}
\end{figure}

\begin{figure}
\missingfigure{1D regression comparison (RL)}
\caption{Compare accuracy of various regression routines in 1D (drafted by AJM on paper)}
\label{fig:regress_compare}
\end{figure}

\todorl{The 1D physics comparison and regression comparison are first priority.}
\begin{figure}
\missingfigure{1D physics vs. ML comparison (RL)}
\caption{Compare accuracy of LDA, LDA+ML, and descriptors+ML in 1D (drafted by AJM on paper)}
\label{fig:model_compare}
\end{figure}

\begin{figure}
\missingfigure{Higher dimensional model accuracy (RL)}
\caption{Scree plot with PCA explained variance to justify number of PC's, then show epsilonXC actual vs. surrogate parity (include test and train data).}
\label{fig:full_model_accuracy}
\end{figure}

\begin{figure}
\missingfigure{Surrogate accuracy comparison (RL)}
\caption{Parity plot and error histogram of actual vs. surrogate formation energies and "absolute" energies (include test and train data - test data should be some arbitrary molecules not in the training set).}
\label{fig:surrogate_accuracy}
\end{figure}

\begin{itemize}
\item Choose descriptor kernels
\item Choose source of surrogate data
\item Choose training set
\item Obtain training output
\item Discussion of training to XC potential vs XC energy density?
\item Dimensional reduction using PCA
\item Subsampling
\item Test/train split
\item Train with RFR regression
\item Test accuracy on test (hidden) set
\item Test accuracy on new systems (other small molecules, stretch bonds, etc.)
\end{itemize}

We chose integral descriptors

The PBE electron density and B3LYP energy density data were caclulated using Psi4 package
\subsection{Visuzalization and analysis of results}

